Registration-based model reduction in complex two-dimensional geometries

We present a general -- i.e., independent of the underlying equation -- registration procedure for parameterized model order reduction. Given the spatial domain $\Omega \subset \mathbb{R}^2$ and the manifold $\mathcal{M}= \{ u_{\mu} : \mu \in \mathcal{P} \}$ associated with the parameter domain $\mathcal{P} \subset \mathbb{R}^P$ and the parametric field $\mu \mapsto u_{\mu} \in L^2(\Omega)$, our approach takes as input a set of snapshots $\{ u^k \}_{k=1}^{n_{\rm train}} \subset \mathcal{M}$ and returns a parameter-dependent bijective mapping ${\Phi}: \Omega \times \mathcal{P} \to \mathbb{R}^2$: the mapping is designed to make the mapped manifold $\{ u_{\mu} \circ {\Phi}_{\mu}: \, \mu \in \mathcal{P} \}$ more amenable for linear compression methods. In this work, we extend and further analyze the registration approach proposed in [Taddei, SISC, 2020]. The contributions of the present work are twofold. First, we extend the approach to deal with annular domains by introducing a suitable transformation of the coordinate system. Second, we discuss the extension to general two-dimensional geometries: towards this end, we introduce a spectral element approximation, which relies on a partition $\{ \Omega_{q} \}_{q=1} ^{N_{\rm dd}}$ of the domain $\Omega$ such that $\Omega_1,\ldots,\Omega_{N_{\rm dd}}$ are isomorphic to the unit square. We further show that our spectral element approximation can cope with parameterized geometries. We present rigorous mathematical analysis to justify our proposal; furthermore, we present numerical results for a heat-transfer problem in an annular domain, a potential flow past a rotating symmetric airfoil, and an inviscid transonic compressible flow past a non-symmetric airfoil, to demonstrate the effectiveness of our method.

==> data/annulus/POD_linear.dat <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   6.3576097e-01
   3.0000000e+00   5.8066655e-01
   4.0000000e+00   2.2666867e-01
   5.0000000e+00   2.1679382e-01
   6.0000000e+00   6.3673958e-02
   7.0000000e+00   6.0758486e-02
   8.0000000e+00   1.6200080e-02
   9.0000000e+00   1.3198329e-02
   1.0000000e+01   3.5834576e-03
   1.1000000e+01   2.5760102e-03
   1.2000000e+01   1.7211452e-03
   1.3000000e+01   1.1037627e-03
   1.4000000e+01   1.0002012e-03
   1.5000000e+01   5.8332240e-04
   1.6000000e+01   5.2993988e-04
   1.7000000e+01   4.0299122e-04
   1.8000000e+01   3.6876173e-04
   1.9000000e+01   1.3388482e-04
   2.0000000e+01   1.0409203e-04
   2.1000000e+01   9.2611206e-05
   2.2000000e+01   8.0256969e-05
   2.3000000e+01   2.8858644e-05
   2.4000000e+01   2.0020995e-05
   2.5000000e+01   1.5838796e-05
   2.6000000e+01   1.0870317e-05
   2.7000000e+01   5.2833987e-06
   2.8000000e+01   3.6949655e-06
   2.9000000e+01   1.7085452e-06
   3.0000000e+01   1.6330811e-06
   3.1000000e+01   8.7166938e-07
   3.2000000e+01   6.4357929e-07
   3.3000000e+01   5.5807535e-07
   3.4000000e+01   3.9138355e-07
   3.5000000e+01   2.9806803e-07
   3.6000000e+01   2.0342777e-07
   3.7000000e+01   1.6767449e-07
   3.8000000e+01   1.0712566e-07
   3.9000000e+01   9.5489461e-08
   4.0000000e+01   6.5992345e-08
   4.1000000e+01   4.8171851e-08
   4.2000000e+01   3.6514456e-08
   4.3000000e+01   2.4321958e-08
   4.4000000e+01   2.0073865e-08
   4.5000000e+01   1.0702206e-08
   4.6000000e+01   8.6406784e-09
   4.7000000e+01   6.1075012e-09
   4.8000000e+01   5.3577387e-09
   4.9000000e+01   3.2755170e-09
   5.0000000e+01   1.4483022e-09
   5.1000000e+01   1.2082888e-09
   5.2000000e+01   1.0381670e-09
   5.3000000e+01   5.6377798e-10
   5.4000000e+01   5.2529351e-10
   5.5000000e+01   3.7588378e-10
   5.6000000e+01   2.3236578e-10
   5.7000000e+01   1.8784096e-10
   5.8000000e+01   1.2708290e-10
   5.9000000e+01   9.7279193e-11
   6.0000000e+01   7.3717618e-11
   6.1000000e+01   6.7929335e-11
   6.2000000e+01   5.0995078e-11
   6.3000000e+01   3.7496660e-11
   6.4000000e+01   3.1467967e-11
   6.5000000e+01   1.5485881e-11
   6.6000000e+01   1.2560601e-11
   6.7000000e+01   1.0671363e-11
   6.8000000e+01   7.4342591e-12
   6.9000000e+01   5.4228330e-12
   7.0000000e+01   3.6372482e-12
   7.1000000e+01   3.4501102e-12
   7.2000000e+01   2.3437006e-12
   7.3000000e+01   1.2641496e-12
   7.4000000e+01   8.9759920e-13
   7.5000000e+01   4.6271305e-13
   7.6000000e+01   3.2055917e-13
   7.7000000e+01   2.4929721e-13
   7.8000000e+01   2.2995736e-13
   7.9000000e+01   1.8898564e-13
   8.0000000e+01   1.1692234e-13
   8.1000000e+01   6.9896220e-14
   8.2000000e+01   5.2744798e-14
   8.3000000e+01   4.0421522e-14
   8.4000000e+01   3.1731828e-14
   8.5000000e+01   2.0090806e-14
   8.6000000e+01   1.6274011e-14
   8.7000000e+01   1.1767232e-14
   8.8000000e+01   6.2282009e-15
   8.9000000e+01   3.0662989e-15
   9.0000000e+01   1.8259256e-15
   9.1000000e+01   1.3343574e-15
   9.2000000e+01   1.1053064e-15
   9.3000000e+01   5.9364698e-16
   9.4000000e+01   3.7291687e-16
   9.5000000e+01   1.4533088e-16
   9.6000000e+01   8.4790757e-17
   9.7000000e+01   2.8970578e-17
   9.8000000e+01   2.3981323e-17
   9.9000000e+01   6.2442926e-18
   1.0000000e+02  -5.3919202e-18


==> data/annulus/POD_nonlinear.dat <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   2.1373043e-03
   3.0000000e+00   2.4919832e-06
   4.0000000e+00   1.3435872e-06
   5.0000000e+00   7.8095744e-08
   6.0000000e+00   6.5603579e-09
   7.0000000e+00   4.2340403e-09
   8.0000000e+00   3.4792731e-09
   9.0000000e+00   1.1177574e-10
   1.0000000e+01   1.5004756e-11
   1.1000000e+01   7.5646333e-12
   1.2000000e+01   5.0425376e-12
   1.3000000e+01   5.2979014e-13
   1.4000000e+01   1.5555891e-13
   1.5000000e+01   3.6791908e-14
   1.6000000e+01   2.0107388e-14
   1.7000000e+01   8.2386934e-15
   1.8000000e+01   6.1103328e-15
   1.9000000e+01   1.1740871e-15
   2.0000000e+01   7.4037826e-16
   2.1000000e+01   1.6845750e-16
   2.2000000e+01   9.7834285e-17
   2.3000000e+01   7.4064742e-17
   2.4000000e+01   5.7664856e-17
   2.5000000e+01   4.1805161e-17
   2.6000000e+01   3.0299504e-17
   2.7000000e+01   2.2781627e-17
   2.8000000e+01   2.0252430e-17
   2.9000000e+01   1.6649400e-17
   3.0000000e+01   1.5647698e-17
   3.1000000e+01   1.4580017e-17
   3.2000000e+01   1.3866747e-17
   3.3000000e+01   1.3423315e-17
   3.4000000e+01   1.2948383e-17
   3.5000000e+01   1.1852988e-17
   3.6000000e+01   1.0769861e-17
   3.7000000e+01   1.0386356e-17
   3.8000000e+01   1.0144778e-17
   3.9000000e+01   9.7081105e-18
   4.0000000e+01   9.3212765e-18
   4.1000000e+01   8.5893170e-18
   4.2000000e+01   7.6825222e-18
   4.3000000e+01   7.5176118e-18
   4.4000000e+01   7.2698372e-18
   4.5000000e+01   6.8539877e-18
   4.6000000e+01   6.6974817e-18
   4.7000000e+01   6.3560435e-18
   4.8000000e+01   5.3974580e-18
   4.9000000e+01   5.1229056e-18
   5.0000000e+01   4.4835776e-18
   5.1000000e+01   3.8593510e-18
   5.2000000e+01   3.7493784e-18
   5.3000000e+01   3.6511523e-18
   5.4000000e+01   2.7794687e-18
   5.5000000e+01   2.3798272e-18
   5.6000000e+01   2.3699251e-18
   5.7000000e+01   1.7914190e-18
   5.8000000e+01   1.2868847e-18
   5.9000000e+01   9.8931326e-19
   6.0000000e+01   9.6745464e-19
   6.1000000e+01   5.9261298e-19
   6.2000000e+01   1.1847086e-20
   6.3000000e+01  -6.7973242e-19
   6.4000000e+01  -9.1707953e-19
   6.5000000e+01  -1.1907032e-18
   6.6000000e+01  -1.5671403e-18
   6.7000000e+01  -1.7296516e-18
   6.8000000e+01  -2.2662204e-18
   6.9000000e+01  -2.4169880e-18
   7.0000000e+01  -3.5624781e-18
   7.1000000e+01  -3.6060186e-18
   7.2000000e+01  -3.8985952e-18
   7.3000000e+01  -4.2288981e-18
   7.4000000e+01  -5.1224708e-18
   7.5000000e+01  -5.1411376e-18
   7.6000000e+01  -5.5331897e-18
   7.7000000e+01  -6.3821077e-18
   7.8000000e+01  -6.5702730e-18
   7.9000000e+01  -6.6041086e-18
   8.0000000e+01  -6.8512611e-18
   8.1000000e+01  -7.6224259e-18
   8.2000000e+01  -8.2430153e-18
   8.3000000e+01  -8.6320665e-18
   8.4000000e+01  -9.6081307e-18
   8.5000000e+01  -1.0074773e-17
   8.6000000e+01  -1.0323963e-17
   8.7000000e+01  -1.0726565e-17
   8.8000000e+01  -1.1322401e-17
   8.9000000e+01  -1.1696203e-17
   9.0000000e+01  -1.1782209e-17
   9.1000000e+01  -1.2108715e-17
   9.2000000e+01  -1.2854960e-17
   9.3000000e+01  -1.3473377e-17
   9.4000000e+01  -1.4041678e-17
   9.5000000e+01  -1.4090333e-17
   9.6000000e+01  -1.4823004e-17
   9.7000000e+01  -1.5682609e-17
   9.8000000e+01  -1.5905424e-17
   9.9000000e+01  -1.7667711e-17
   1.0000000e+02  -9.7718803e-17


==> data/annulus/error_linear.dat <==
   1.0000000e+00   7.9975802e-01
   2.0000000e+00   6.5102752e-01
   3.0000000e+00   4.7197058e-01
   4.0000000e+00   3.7160388e-01
   5.0000000e+00   2.5965185e-01
   6.0000000e+00   2.1505495e-01
   7.0000000e+00   1.7317540e-01
   8.0000000e+00   1.5552785e-01
   9.0000000e+00   1.3915357e-01
   1.0000000e+01   1.3639482e-01
   1.1000000e+01   1.3426768e-01
   1.2000000e+01   1.3204636e-01
   1.3000000e+01   1.3065842e-01
   1.4000000e+01   1.2977680e-01
   1.5000000e+01   1.2941535e-01
   1.6000000e+01   1.2897498e-01
   1.7000000e+01   1.2878840e-01
   1.8000000e+01   1.2869639e-01
   1.9000000e+01   1.2868450e-01
   2.0000000e+01   1.2867850e-01


==> data/annulus/error_nonlinear.dat <==
   1.0000000e+00   4.3062472e-02
   2.0000000e+00   1.8048606e-03
   3.0000000e+00   8.8460581e-04
   4.0000000e+00   4.0598879e-04
   5.0000000e+00   3.1824516e-04
   6.0000000e+00   2.9458334e-04
   7.0000000e+00   2.6344861e-04
   8.0000000e+00   2.6267152e-04
   9.0000000e+00   2.6247596e-04
   1.0000000e+01   2.6234505e-04


==> data/euler/error_linear.dat <==
   1.0000000e+00   7.0394651e-03
   2.0000000e+00   3.7377529e-03
   3.0000000e+00   1.9322226e-03
   4.0000000e+00   1.1677938e-03
   5.0000000e+00   7.0066301e-04
   6.0000000e+00   5.0675274e-04
   7.0000000e+00   5.0675274e-04
   8.0000000e+00   5.0675274e-04
   9.0000000e+00   4.6588749e-04
   1.0000000e+01   4.6588749e-04
   1.1000000e+01   4.6588749e-04
   1.2000000e+01   4.6588749e-04
   1.3000000e+01   4.6588749e-04
   1.4000000e+01   4.6588749e-04
   1.5000000e+01   4.6588749e-04
   1.6000000e+01   4.6588749e-04
   1.7000000e+01   4.6588749e-04
   1.8000000e+01   4.6588749e-04
   1.9000000e+01   4.6588749e-04
   2.0000000e+01   4.6588749e-04


==> data/euler/error_nonlinear.dat <==
   1.0000000e+00   5.6097123e-03
   2.0000000e+00   2.4412925e-03
   3.0000000e+00   7.1148733e-04
   4.0000000e+00   5.4774801e-04
   5.0000000e+00   3.4996622e-04
   6.0000000e+00   2.5437021e-04
   7.0000000e+00   1.9514519e-04
   8.0000000e+00   1.7342403e-04
   9.0000000e+00   1.5209410e-04
   1.0000000e+01   1.5209410e-04
   1.1000000e+01   1.2931969e-04
   1.2000000e+01   1.2931969e-04
   1.3000000e+01   1.2931969e-04
   1.4000000e+01   1.2931969e-04
   1.5000000e+01   1.2931969e-04
   1.6000000e+01   1.2931969e-04
   1.7000000e+01   1.2931969e-04
   1.8000000e+01   1.2931969e-04
   1.9000000e+01   1.2931969e-04
   2.0000000e+01   1.2931969e-04


==> data/euler/proj_linear.dat <==
   1.0000000e+00   7.0394580e-03
   2.0000000e+00   3.7370202e-03
   3.0000000e+00   1.9296785e-03
   4.0000000e+00   1.1606894e-03
   5.0000000e+00   6.8355286e-04
   6.0000000e+00   4.6701108e-04
   7.0000000e+00   3.8435908e-04
   8.0000000e+00   3.4960577e-04
   9.0000000e+00   2.8925582e-04
   1.0000000e+01   2.6616179e-04
   1.1000000e+01   2.2435338e-04
   1.2000000e+01   1.5282429e-04
   1.3000000e+01   1.2860872e-04
   1.4000000e+01   1.0639425e-04
   1.5000000e+01   8.8162818e-05
   1.6000000e+01   7.7879617e-05
   1.7000000e+01   6.9765499e-05
   1.8000000e+01   6.1595819e-05
   1.9000000e+01   4.7773718e-05
   2.0000000e+01   4.5480624e-05


==> data/euler/proj_nonlinear.dat <==
   1.0000000e+00   5.6096493e-03
   2.0000000e+00   2.4410649e-03
   3.0000000e+00   7.1085541e-04
   4.0000000e+00   5.4628665e-04
   5.0000000e+00   3.4650284e-04
   6.0000000e+00   2.4878334e-04
   7.0000000e+00   1.8784111e-04
   8.0000000e+00   1.6515168e-04
   9.0000000e+00   1.3939494e-04
   1.0000000e+01   1.2066085e-04
   1.1000000e+01   8.9526815e-05
   1.2000000e+01   7.0662078e-05
   1.3000000e+01   5.9172279e-05
   1.4000000e+01   5.0021946e-05
   1.5000000e+01   4.3756892e-05
   1.6000000e+01   3.5988104e-05
   1.7000000e+01   3.3011186e-05
   1.8000000e+01   2.8588509e-05
   1.9000000e+01   2.7324600e-05
   2.0000000e+01   2.5555242e-05


==> data/pflow/POD_linear.dat <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   3.2439127e-03
   3.0000000e+00   2.2342747e-03
   4.0000000e+00   9.5685798e-04
   5.0000000e+00   8.4873761e-04
   6.0000000e+00   4.3214242e-04
   7.0000000e+00   3.7695913e-04
   8.0000000e+00   2.6958006e-04
   9.0000000e+00   2.3315941e-04
   1.0000000e+01   1.6687499e-04
   1.1000000e+01   1.4553504e-04
   1.2000000e+01   9.3336148e-05
   1.3000000e+01   7.4456419e-05
   1.4000000e+01   6.9039465e-05
   1.5000000e+01   4.8155421e-05
   1.6000000e+01   4.1773248e-05
   1.7000000e+01   4.0067629e-05
   1.8000000e+01   2.7757811e-05
   1.9000000e+01   2.3231285e-05
   2.0000000e+01   2.0699122e-05
   2.1000000e+01   1.7285529e-05
   2.2000000e+01   1.1102873e-05
   2.3000000e+01   9.3068865e-06
   2.4000000e+01   7.6815280e-06
   2.5000000e+01   5.9309819e-06
   2.6000000e+01   4.7547098e-06
   2.7000000e+01   4.5922373e-06
   2.8000000e+01   3.6618141e-06
   2.9000000e+01   2.9408611e-06
   3.0000000e+01   2.5546332e-06
   3.1000000e+01   1.9077035e-06
   3.2000000e+01   1.5945160e-06
   3.3000000e+01   1.1370063e-06
   3.4000000e+01   1.1228916e-06
   3.5000000e+01   7.6850583e-07
   3.6000000e+01   7.1968880e-07
   3.7000000e+01   4.9884260e-07
   3.8000000e+01   4.8124488e-07
   3.9000000e+01   3.9606845e-07
   4.0000000e+01   3.5099547e-07
   4.1000000e+01   2.6255232e-07
   4.2000000e+01   2.4473774e-07
   4.3000000e+01   1.8544519e-07
   4.4000000e+01   1.4265617e-07
   4.5000000e+01   1.0377057e-07
   4.6000000e+01   8.6329348e-08
   4.7000000e+01   7.9018133e-08
   4.8000000e+01   6.6625457e-08
   4.9000000e+01   4.9033889e-08
   5.0000000e+01   3.9532384e-08
   5.1000000e+01   3.7090405e-08
   5.2000000e+01   2.7044087e-08
   5.3000000e+01   2.2742041e-08
   5.4000000e+01   1.8999403e-08
   5.5000000e+01   1.5212081e-08
   5.6000000e+01   1.4332640e-08
   5.7000000e+01   1.2261520e-08
   5.8000000e+01   9.8336222e-09
   5.9000000e+01   7.6600758e-09
   6.0000000e+01   6.3171720e-09
   6.1000000e+01   5.7938870e-09
   6.2000000e+01   4.8785370e-09
   6.3000000e+01   4.2273502e-09
   6.4000000e+01   3.3544591e-09
   6.5000000e+01   2.8961491e-09
   6.6000000e+01   2.3031581e-09
   6.7000000e+01   2.1336366e-09
   6.8000000e+01   1.7196999e-09
   6.9000000e+01   1.4701367e-09
   7.0000000e+01   1.3204921e-09
   7.1000000e+01   9.0699808e-10
   7.2000000e+01   7.2250683e-10
   7.3000000e+01   6.1355383e-10
   7.4000000e+01   5.0781784e-10
   7.5000000e+01   3.6325478e-10
   7.6000000e+01   3.1143859e-10
   7.7000000e+01   2.8185241e-10
   7.8000000e+01   2.4224931e-10
   7.9000000e+01   1.6284042e-10
   8.0000000e+01   1.4452320e-10
   8.1000000e+01   1.3068355e-10
   8.2000000e+01   1.0879105e-10
   8.3000000e+01   8.3517979e-11
   8.4000000e+01   7.1644844e-11
   8.5000000e+01   5.0039389e-11
   8.6000000e+01   4.6826303e-11
   8.7000000e+01   3.6811103e-11
   8.8000000e+01   2.8751452e-11
   8.9000000e+01   2.3997596e-11
   9.0000000e+01   1.6883126e-11
   9.1000000e+01   1.3238857e-11
   9.2000000e+01   1.1477928e-11
   9.3000000e+01   7.0239533e-12
   9.4000000e+01   6.8137965e-12
   9.5000000e+01   3.9405590e-12
   9.6000000e+01   3.4600655e-12
   9.7000000e+01   2.1536558e-12
   9.8000000e+01   1.4324477e-12
   9.9000000e+01   5.8285562e-13
   1.0000000e+02   2.9371155e-13


==> data/pflow/POD_nonlinear.dat <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   7.3771738e-05
   3.0000000e+00   1.9344649e-05
   4.0000000e+00   9.5722438e-06
   5.0000000e+00   4.3834868e-06
   6.0000000e+00   1.1225039e-06
   7.0000000e+00   9.2539651e-07
   8.0000000e+00   4.5084675e-07
   9.0000000e+00   3.0167116e-07
   1.0000000e+01   1.5096123e-07
   1.1000000e+01   1.1051522e-07
   1.2000000e+01   9.6818581e-08
   1.3000000e+01   4.3465792e-08
   1.4000000e+01   2.9139204e-08
   1.5000000e+01   2.6932553e-08
   1.6000000e+01   1.8064000e-08
   1.7000000e+01   1.4787563e-08
   1.8000000e+01   4.2315721e-09
   1.9000000e+01   3.7414034e-09
   2.0000000e+01   2.1632530e-09
   2.1000000e+01   1.5693324e-09
   2.2000000e+01   1.4110151e-09
   2.3000000e+01   1.2313103e-09
   2.4000000e+01   5.8872851e-10
   2.5000000e+01   5.4725621e-10
   2.6000000e+01   4.0393854e-10
   2.7000000e+01   2.6200701e-10
   2.8000000e+01   1.7885304e-10
   2.9000000e+01   9.5961774e-11
   3.0000000e+01   7.1800644e-11
   3.1000000e+01   5.6344608e-11
   3.2000000e+01   5.4203387e-11
   3.3000000e+01   3.3760255e-11
   3.4000000e+01   2.7551805e-11
   3.5000000e+01   1.9819987e-11
   3.6000000e+01   1.5943332e-11
   3.7000000e+01   1.3437990e-11
   3.8000000e+01   1.1748851e-11
   3.9000000e+01   7.7519350e-12
   4.0000000e+01   5.7000967e-12
   4.1000000e+01   4.7058730e-12
   4.2000000e+01   3.9600358e-12
   4.3000000e+01   3.1665098e-12
   4.4000000e+01   2.6734916e-12
   4.5000000e+01   1.9778772e-12
   4.6000000e+01   1.3302979e-12
   4.7000000e+01   1.1457797e-12
   4.8000000e+01   9.5110825e-13
   4.9000000e+01   8.6983419e-13
   5.0000000e+01   6.4151814e-13
   5.1000000e+01   6.2472673e-13
   5.2000000e+01   4.1326334e-13
   5.3000000e+01   3.1607692e-13
   5.4000000e+01   2.7094428e-13
   5.5000000e+01   2.3256018e-13
   5.6000000e+01   1.8278679e-13
   5.7000000e+01   1.4407097e-13
   5.8000000e+01   1.1329313e-13
   5.9000000e+01   8.9036460e-14
   6.0000000e+01   7.9786878e-14
   6.1000000e+01   5.5481901e-14
   6.2000000e+01   4.5292766e-14
   6.3000000e+01   3.9496151e-14
   6.4000000e+01   3.0621599e-14
   6.5000000e+01   2.5640210e-14
   6.6000000e+01   1.5065594e-14
   6.7000000e+01   1.4028715e-14
   6.8000000e+01   1.3648979e-14
   6.9000000e+01   1.0518199e-14
   7.0000000e+01   8.3392284e-15
   7.1000000e+01   6.1983549e-15
   7.2000000e+01   5.9168155e-15
   7.3000000e+01   4.2037829e-15
   7.4000000e+01   3.5004328e-15
   7.5000000e+01   2.8885738e-15
   7.6000000e+01   2.0580418e-15
   7.7000000e+01   1.6154401e-15
   7.8000000e+01   1.4101448e-15
   7.9000000e+01   1.3543627e-15
   8.0000000e+01   1.2564802e-15
   8.1000000e+01   8.6517700e-16
   8.2000000e+01   8.5184615e-16
   8.3000000e+01   7.1051410e-16
   8.4000000e+01   5.4943913e-16
   8.5000000e+01   3.7731381e-16
   8.6000000e+01   3.6917831e-16
   8.7000000e+01   2.9731459e-16
   8.8000000e+01   2.4304644e-16
   8.9000000e+01   1.7316301e-16
   9.0000000e+01   1.3991182e-16
   9.1000000e+01   1.0211084e-16
   9.2000000e+01   7.6008987e-17
   9.3000000e+01   6.4835263e-17
   9.4000000e+01   4.3709256e-17
   9.5000000e+01   3.1096340e-17
   9.6000000e+01   1.0471691e-17
   9.7000000e+01   4.7451816e-18
   9.8000000e+01   4.3503040e-18
   9.9000000e+01   1.4400633e-18
   1.0000000e+02  -4.7829951e-18


==> data/pflow/error_linear.dat <==
   1.0000000e+00   9.9585040e-02
   2.0000000e+00   8.1894065e-02
   3.0000000e+00   6.8054948e-02
   4.0000000e+00   6.0587078e-02
   5.0000000e+00   5.4336831e-02


==> data/pflow/error_nonlinear.dat <==
   1.0000000e+00   1.0207628e-02
   2.0000000e+00   6.0535090e-03
   3.0000000e+00   3.9314841e-03
   4.0000000e+00   2.7145745e-03
   5.0000000e+00   2.0496504e-03
   6.0000000e+00   1.6640872e-03
   7.0000000e+00   1.2902000e-03
   8.0000000e+00   1.0093255e-03
   9.0000000e+00   8.9658585e-04
   1.0000000e+01   7.9457246e-04
   1.1000000e+01   5.9212793e-04
   1.2000000e+01   5.1936443e-04
   1.3000000e+01   4.5112896e-04
   1.4000000e+01   4.1602822e-04

